Interactive Visualization Framework for Forensic Bullet Comparisons

The current method for forensic analysis of bullet comparison relies on manual examination by forensic examiners to determine if bullets were discharged from the same firearm. This process is highly subjective, prompting the development of algorithmic methods to provide objective statistical support for comparisons. However, a gap exists between the technical understanding of these algorithms and the typical background of many forensic examiners. We present a visualization tool designed to bridge this gap, allowing for the presentation of statistical information in a more familiar format to forensic professionals. The forensic bullet comparison visualizer (FBCV) features a variety of plots that will enable the user to examine every step of the algorithmic comparison process. We demonstrate the utility of the FBCV by applying it to data from the Houston Science Lab, where it helped identify an error in the comparison process caused by mislabeling. This tool can be used for future investigations, such as examining how distance between shots affects scores. The FBCV offers a user-friendly way to convey complex statistical information to forensic examiners, facilitating their understanding and utilization of algorithmic comparison methods.

==> _extensions/quarto-journals/elsevier/_extension.yml <==
title: Elsevier Journal Format
author: Charles Teague
version: 0.4.2
quarto-required: ">=1.2.198"
contributes:
  formats:
    common:
      date-format: full
      filters:
        - elsevier.lua
    pdf:
      documentclass: elsarticle
      template-partials: ["partials/before-body.tex", "partials/title.tex"]
      format-resources:
        - elsarticle.cls
      cite-method: natbib
      number-sections: true
    html:
      theme: styles/elsevier.scss

